Non-equilibrium steady state of the symmetric exclusion process with reservoirs

Consider the open symmetric exclusion process on a connected graph with vertexes in $[N-1]:=\{1,\ldots, N-1\}$ where points $1$ and $N-1$ are connected, respectively, to a left reservoir and a right reservoir with densities $\rho_L,\rho_R\in(0,1)$. We prove that the non-equilibrium steady state of such system is $$\mu_{\text{stat}} = \sum_{I\subset \mathcal P([N-1]) }F(I)\bigg(\otimes_{x\in I}\rm{Bernoulli}(\rho_R)\otimes_{y\in [N-1]\setminus I}\rm{Bernoulli}(\rho_L) \bigg).$$ In the formula above $ \mathcal P([N-1])$ denotes the power set of $[N-1]$ while the numbers $F(I)> 0$ are such that $\sum_{I\subset \mathcal P([N-1]) }F(I)=1$ and given in terms of absorption probabilities of the absorbing stochastic dual process. Via probabilistic arguments we compute explicitly the factors $F(I)$ when the graph is a homogeneous segment.

==> README.txt <==
Standard LaTeX (arXiv) version of:
Non-equilibrium steady state of the symmetric exclusion process with reservoirs
Jhon Astoquillca, Simone Floreani, Adrián González-Casanova

Files:
  main.tex     Main manuscript, using the standard article class
  Ref.bib      Original bibliography database (unchanged)
  main.bbl     Generated bibliography included for arXiv portability
  *.png        All seven original figure files

Compilation:
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex

For arXiv, upload this ZIP and select main.tex as the main source file.
All source figures are included. No Elsevier cas-sc document class is required.

Formatting-only changes: standardized the front matter, consistent author-year
bibliography, corrected a figure filename's capitalization, and adjusted line
breaks/widths of long original formulas to prevent clipping. The mathematical
statements were not edited or checked for correctness.

Before public posting, the authors may wish to review the abstract's summation
index I subset P([N-1]); the adjacent product notation treats I as a set of
sites. Both original occurrences were deliberately left unchanged.

Some original dense formulas still produce nonfatal overfull-box warnings;
inspect the provided preview before posting.

